Adapting Definition Modeling for New Languages: A Case Study on Belarusian

Definition modeling, the task of generating new definitions for words in context, holds great prospect as a means to assist the work of lexicographers in documenting a broader variety of lects and languages, yet much remains to be done in order to assess how we can leverage pre-existing models for as-of-yet unsupported languages. In this work, we focus on adapting existing models to Belarusian, for which we propose a novel dataset of 43,150 definitions. Our experiments demonstrate that adapting a definition modeling systems requires minimal amounts of data, but that there currently are gaps in what automatic metrics do capture.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclanthology.org/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> data/scores.csv <==
prop,bertscore,bertscore_err,bleu,bleu_err,bleurt,bleurt_err,chrf,chrf_err,pbel,pbel_err,prus,prus_err
0,0.632775362713,nan,4.658170775986,nan,0.131779363841,nan,9.905947478355,nan,0.023976448782,nan,0.881768513897,nan
1,0.697159878448,0.001241067020,8.433592044738,0.143997684393,0.248548017239,0.004002899529,14.036768733382,0.399654538289,0.859207881363,0.004254475720,0.058753120723,0.000831040154
2,0.706076787937,0.001309413898,10.551496938147,0.153174511560,0.279269862034,0.000655384626,17.029113586084,0.044874839441,0.800099286919,0.000623423415,0.054864163370,0.002530098995
3,0.710087468768,0.000684413339,11.694774066079,0.299423645444,0.289978909682,0.002360409541,18.406037925061,0.238352702116,0.746757886292,0.014375542946,0.081248827886,0.003641436571
4,0.716692272395,0.001509122156,12.650574455994,0.055436573353,0.303819909459,0.002285052239,20.379329385523,0.220086411672,0.776105195857,0.009678825326,0.070561594970,0.010754629470
5,0.728732399307,0.000172214764,14.221221390379,0.149875872737,0.328051682607,0.000801500318,22.972708447310,0.192932714865,0.807532920996,0.012182718750,0.061957195029,0.004889435970


==> data/scores_en.csv <==
prop,bertscore,bertscore_err,bleu,bleu_err,chrf,chrf_err,bleurt,bleurt_err,pbel,pbel_err,peng,peng_err
0,0.630421883829,nan,4.037113312967,nan,2.052218786734,nan,0.081282948974,nan,0.003418636179,nan,0.840778832538,nan
1,0.696411575600,0.001261726105,8.261732354348,0.106315938922,14.252543813700,0.161349738339,0.255141068864,0.001741415821,0.914990990310,0.006903082090,0.000371671468,0.000365410415
2,0.705243453216,0.001239334669,10.142410227833,0.175399640735,16.821415507592,0.243949028833,0.277533319240,0.002932285639,0.833366417010,0.009001797483,0.000009362636,0.000009413621
3,0.709466951627,0.000479433340,11.599395307620,0.119965964342,18.400197421429,0.223416150553,0.288693875141,0.000548775526,0.737131799435,0.015038653852,0.000000000000,0.000000000000
4,0.714947479235,0.000029354097,12.578853877799,0.147327185003,20.336493203632,0.157295140491,0.304092336767,0.000817119914,0.760373705203,0.008652980858,0.000000000000,0.000000000000
5,0.726619520160,0.000653421761,14.201562861436,0.140853813079,22.662055515928,0.162982820588,0.324353690825,0.002394475518,0.797657170197,0.003100130159,0.000072465900,0.000062757309



==> data/scores_no.csv <==
prop,bertscore,bertscore_err,bleu,bleu_err,bleurt,bleurt_err,chrf,chrf_err,pbel,pbel_err,pnor,pnor_err
0,0.621632676222,nan,1.825115287830,nan,0.076002550783,nan,0.760306305091,nan,0.000058716318,nan,0.619131523763,nan
1,0.700175697280,0.001206607171,8.310285757014,0.160586919257,0.254852364798,0.003341835548,14.199586653423,0.249007613239,0.928893665882,0.002031901532,0.000000040416,0.000000069860
2,0.708690160257,0.000753955723,10.505721290309,0.138637542898,0.279149620766,0.001735676218,16.683267370902,0.214883131723,0.838588818273,0.034165453608,0.000010357083,0.000008969493
3,0.711343826051,0.000850298922,11.723655652603,0.114899024196,0.292068554897,0.002639520718,18.321512487690,0.259067732452,0.742844114579,0.010626272102,0.000005243817,0.000004372094
4,0.718144850956,0.000471359254,13.086131692006,0.024471279393,0.307603219176,0.000171233655,20.486556172902,0.186372794985,0.762099259930,0.009721446905,0.000000000114,0.000000000059
5,0.728185489049,0.000508063467,14.312611912814,0.177357925115,0.326827646121,0.001611848445,22.729313194836,0.271975431896,0.789260328264,0.007584455151,0.000000000244,0.000000000087

